Generalisation of the Navier-slip boundary condition to arbitrary directions: Application to 3D oblique geodynamic simulations

Although boundary conditions are mandatory to solve partial differential equations, they also represent a transfer of information between the domain being modelled and its surroundings. In the case of isolated or closed systems, these can be formulated using free- or no-slip conditions. However, for open systems, the information transferred through the boundaries is essential to the dynamics of the system and can have a first order impact on its evolution. This work addresses regional geodynamic modelling simulating the evolution of an Earth's piece over millions of years by solving non-linear Stokes flow. In this open system, we introduce a new approach to impose oblique boundary conditions generalising the Navier-slip boundary conditions to arbitrary directions in 3D. The method requires defining both slip and stress constraints. The stress constraint is imposed utilising a coordinate transformation to redefine the stress tensor along the boundaries according to the arbitrary direction chosen while for the slip constraint we utilise Nitsche's method in the context of the finite element method, resulting in a symmetrised and penalised weak form. We validate our approach through a series of numerical experiments of increasing complexity, starting with 2D and 3D linear models. Then, we apply those boundary conditions to a 3D non-linear geodynamic model of oblique extension that we compare with a standard model utilising Dirichlet boundary conditions. Our results show that using Dirichlet boundary conditions strongly influences the evolution of the system and generates artefacts near and along the boundaries. In comparison, the model using the generalised Navier-slip boundary conditions behaves closely to a model with an unbounded domain, providing a physically interpretable solution near and along the boundaries.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



